Evidence of structural discontinuities in the inner core of red-giant stars

Red giants are stars in the late stages of stellar evolution. Because they have exhausted the supply of hydrogen in their core, they burn the hydrogen in the surrounding shell. Once the helium in the core starts fusing, the star enters the clump phase, which is identified as a striking feature in the color-magnitude diagram. Since clump stars share similar observational properties, they are heavily used in astrophysical studies, as probes of distance, extinction through the galaxy, galaxy density, and stellar chemical evolution. In this work, we perform the detailed observational characterization of the deepest layers of clump stars using asteroseismic data from Kepler. We find evidence for large core structural discontinuities in about 6.7% of the stars in our sample, implying that the region of mixing beyond the convective core boundary has a radiative thermal stratification. These stars are otherwise similar to the remaining stars in our sample, which may indicate that the building of the discontinuities is an intermittent phenomenon.

==> gravityglitches.bib.txt <==
@ARTICLE{1990ApJ...364..699A,
   author = {{Anderson}, E.~R. and {Duvall}, Jr., T.~L. and {Jefferies}, S.~M.
    },
    title = "{Modeling of solar oscillation power spectra}",
  journal = {\apj},
 keywords = {Power Spectra, Solar Oscillations, Spectrum Analysis, Least Squares Method, Maximum Likelihood Estimates, Parameter Identification, Probability Density Functions},
     year = 1990,
    month = dec,
   volume = 364,
    pages = {699-705},
      doi = {10.1086/169452},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1990ApJ...364..699A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{1999AIPC..495..365A,
       author = {{Angulo}, Carmen},
        title = "{NACRE: A European Compilation of Reaction rates for Astrophysics}",
     keywords = {25.40.Lw, 25.55.Hp, 27.20.+n, Radiative capture, Transfer reactions, 6\&lt, =A\&lt, =19},
    booktitle = {American Institute of Physics Conference Series},
         year = 1999,
       series = {American Institute of Physics Conference Series},
       volume = {495},
        month = nov,
        pages = {365-366},
          doi = {10.1063/1.1301821},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1999AIPC..495..365A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2009ARA&A..47..481A,
       author = {{Asplund}, Martin and {Grevesse}, Nicolas and {Sauval}, A. Jacques and
         {Scott}, Pat},
        title = "{The Chemical Composition of the Sun}",
      journal = {\araa},
     keywords = {Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Earth and Planetary Astrophysics},
         year = 2009,
        month = sep,
       volume = {47},
       number = {1},
        pages = {481-522},
          doi = {10.1146/annurev.astro.46.060407.145222},
archivePrefix = {arXiv},
       eprint = {0909.0948},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ARA&A..47..481A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{2006ESASP1306...33B,
   author = {{Baglin}, A. and {Auvergne}, M. and {Barge}, P. and {Deleuil}, M. and 
	{Catala}, C. and {Michel}, E. and {Weiss}, W. and {COROT Team}
	},
    title = "{Scientific Objectives for a Minisat: CoRoT}",
booktitle = {The CoRoT Mission Pre-Launch Status - Stellar Seismology and Planet Finding},
     year = 2006,
   series = {ESA Special Publication},
   volume = 1306,
   editor = {{Fridlund}, M. and {Baglin}, A. and {Lochard}, J. and {Conroy}, L.
	},
    month = nov,
    pages = {33},
   adsurl = {http://adsabs.harvard.edu/abs/2006ESASP1306...33B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011Sci...332..205B,
       author = {{Beck}, P.~G. and {Bedding}, T.~R. and {Mosser}, B. and {Stello}, D. and {Garcia}, R.~A. and {Kallinger}, T. and {Hekker}, S. and {Elsworth}, Y. and {Frandsen}, S. and {Carrier}, F. and {De Ridder}, J. and {Aerts}, C. and {White}, T.~R. and {Huber}, D. and {Dupret}, M. -A. and {Montalb{\'a}n}, J. and {Miglio}, A. and {Noels}, A. and {Chaplin}, W.~J. and {Kjeldsen}, H. and {Christensen-Dalsgaard}, J. and {Gilliland}, R.~L. and {Brown}, T.~M. and {Kawaler}, S.~D. and {Mathur}, S. and {Jenkins}, J.~M.},
        title = "{Kepler Detected Gravity-Mode Period Spacings in a Red Giant Star}",
      journal = {Science},
     keywords = {ASTRONOMY},
         year = 2011,
        month = apr,
       volume = {332},
       number = {6026},
        pages = {205},
          doi = {10.1126/science.1201939},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011Sci...332..205B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011Natur.471..608B,
   author = {{Bedding}, T.~R. and {Mosser}, B. and {Huber}, D. and {Montalb{\'a}n}, J. and
    {Beck}, P. and {Christensen-Dalsgaard}, J. and {Elsworth}, Y.~P. and
    {Garc{\'{\i}}a}, R.~A. and {Miglio}, A. and {Stello}, D. and
    {White}, T.~R. and {De Ridder}, J. and {Hekker}, S. and {Aerts}, C. and
    {Barban}, C. and {Belkacem}, K. and {Broomhall}, {A.-M.} and
    {Brown}, T.~M. and {Buzasi}, D.~L. and {Carrier}, F. and {Chaplin}, W.~J. and
    {di Mauro}, M.~P. and {Dupret}, {M.-A.} and {Frandsen}, S. and
    {Gilliland}, R.~L. and {Goupil}, {M.-J.} and {Jenkins}, J.~M. and
    {Kallinger}, T. and {Kawaler}, S. and {Kjeldsen}, H. and {Mathur}, S. and
    {Noels}, A. and {Aguirre}, V.~S. and {Ventura}, P.},
    title = "{Gravity modes as a way to distinguish between hydrogen- and helium-burning red giant stars}",
  journal = {\nat},
archivePrefix = "arXiv",
   eprint = {1103.5805},
 primaryClass = "astro-ph.SR",
     year = 2011,
    month = mar,
   volume = 471,
    pages = {608-611},
      doi = {10.1038/nature09935},
   adsurl = {http://adsabs.harvard.edu/abs/2011Natur.471..608B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2010Sci...327..977B,
   author = {{Borucki}, W.~J. and {Koch}, D. and {Basri}, G. and {Batalha}, N. and
    {Brown}, T. and {Caldwell}, D. and {Caldwell}, J. and {Christensen-Dalsgaard}, J. and
    {Cochran}, W.~D. and {DeVore}, E. and {Dunham}, E.~W. and {Dupree}, A.~K. and
    {Gautier}, T.~N. and {Geary}, J.~C. and {Gilliland}, R. and
    {Gould}, A. and {Howell}, S.~B. and {Jenkins}, J.~M. and {Kondo}, Y. and
    {Latham}, D.~W. and {Marcy}, G.~W. and {Meibom}, S. and {Kjeldsen}, H. and
    {Lissauer}, J.~J. and {Monet}, D.~G. and {Morrison}, D. and
    {Sasselov}, D. and {Tarter}, J. and {Boss}, A. and {Brownlee}, D. and
    {Owen}, T. and {Buzasi}, D. and {Charbonneau}, D. and {Doyle}, L. and
    {Fortney}, J. and {Ford}, E.~B. and {Holman}, M.~J. and {Seager}, S. and
    {Steffen}, J.~H. and {Welsh}, W.~F. and {Rowe}, J. and {Anderson}, H. and
    {Buchhave}, L. and {Ciardi}, D. and {Walkowicz}, L. and {Sherry}, W. and
    {Horch}, E. and {Isaacson}, H. and {Everett}, M.~E. and {Fischer}, D. and
    {Torres}, G. and {Johnson}, J.~A. and {Endl}, M. and {MacQueen}, P. and
    {Bryson}, S.~T. and {Dotson}, J. and {Haas}, M. and {Kolodziejczak}, J. and
    {Van Cleve}, J. and {Chandrasekaran}, H. and {Twicken}, J.~D. and
    {Quintana}, E.~V. and {Clarke}, B.~D. and {Allen}, C. and {Li}, J. and
    {Wu}, H. and {Tenenbaum}, P. and {Verner}, E. and {Bruhweiler}, F. and
    {Barnes}, J. and {Prsa}, A.},
    title = "{Kepler Planet-Detection Mission: Introduction and First Results}",
  journal = {Science},
     year = 2010,
    month = feb,
   volume = 327,
    pages = {977-},
      doi = {10.1126/science.1185402},
   adsurl = {http://adsabs.harvard.edu/abs/2010Sci...327..977B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015MNRAS.453.2290B,
       author = {{Bossini}, Diego and {Miglio}, Andrea and {Salaris}, Maurizio and
         {Pietrinferni}, Adriano and {Montalb{\'a}n}, Josefina and
         {Bressan}, Alessandro and {Noels}, Arlette and {Cassisi}, Santi and
         {Girardi}, L{\'e}o and {Marigo}, Paola},
        title = "{Uncertainties on near-core mixing in red-clump stars: effects on the period spacing and on the luminosity of the AGB bump}",
      journal = {\mnras},
     keywords = {asteroseismology, stars: evolution, stars: interiors, stars: late-type, stars: low-mass, Astrophysics - Solar and Stellar Astrophysics},
         year = "2015",
        month = "Nov",
       volume = {453},
       number = {3},
        pages = {2290-2301},
          doi = {10.1093/mnras/stv1738},
archivePrefix = {arXiv},
       eprint = {1507.07797},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.453.2290B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2017MNRAS.469.4718B,
       author = {{Bossini}, D. and {Miglio}, A. and {Salaris}, M. and {Vrard}, M. and
         {Cassisi}, S. and {Mosser}, B. and {Montalb{\'a}n}, J. and
         {Girardi}, L. and {Noels}, A. and {Bressan}, A. and {Pietrinferni}, A. and
         {Tayar}, J.},
        title = "{Kepler red-clump stars in the field and in open clusters: constraints on core mixing}",
      journal = {Monthly Notices of the Royal Astronomical Society},
     keywords = {asteroseismology, stars: evolution, stars: interiors, stars: low-mass, Astrophysics - Astrophysics of Galaxies},
         year = "2017",
        month = "Aug",
       volume = {469},
       number = {4},
        pages = {4718-4725},
          doi = {10.1093/mnras/stx1135},
archivePrefix = {arXiv},
       eprint = {1705.03077},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017MNRAS.469.4718B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{1991ASPC...20..139B,
   author = {{Brown}, T.~M.},
    title = "{The sun and asteroseismology}",
 keywords = {Helioseismology, P Waves, Solar Oscillations, Stellar Interiors, Stellar Oscillations, Stellar Convection, Stellar Evolution, Stellar Physics, Stellar Structure, Wave Propagation},
booktitle = {Frontiers of Stellar Evolution},
     year = 1991,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 20,
   editor = {{Lambert}, D.~L.},
    pages = {139-183},
   adsurl = {http://adsabs.harvard.edu/abs/1991ASPC...20..139B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1971Ap&SS..10..340C,
       author = {{Castellani}, V. and {Giannone}, P. and {Renzini}, A.},
        title = "{Overshooting of Convective Cores in Helium-Burning Horizontal-Branch Stars}",
      journal = {\apss},
         year = 1971,
        month = feb,
       volume = {10},
       number = {2},
        pages = {340-349},
          doi = {10.1007/BF00704092},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1971Ap&SS..10..340C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2004SoPh..220..137C,
   author = {{Christensen-Dalsgaard}, J.},
    title = "{Physics of solar-like oscillations}",
  journal = {\solphys},
     year = 2004,
    month = apr,
   volume = 220,
    pages = {137-168},
      doi = {10.1023/B:SOLA.0000031392.43227.7d},
   adsurl = {http://adsabs.harvard.edu/abs/2004SoPh..220..137C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015MNRAS.453..666C,
       author = {{Christensen-Dalsgaard}, J{\o}rgen},
        title = "{On the red-giant luminosity bump}",
      journal = {\mnras},
     keywords = {stars: evolution, stars: interiors, Astrophysics - Solar and Stellar Astrophysics},
         year = "2015",
        month = "Oct",
       volume = {453},
       number = {1},
        pages = {666-670},
          doi = {10.1093/mnras/stv1656},
archivePrefix = {arXiv},
       eprint = {1507.05531},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.453..666C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2017MNRAS.472.4900C,
       author = {{Constantino}, Thomas and {Campbell}, Simon W. and {Lattanzio}, John C.},
        title = "{The treatment of mixing in core helium-burning models - III. Suppressing core breathing pulses with a new constraint on overshoot}",
      journal = {\mnras},
     keywords = {stars: evolution, stars: horizontal branch, stars: interiors, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = dec,
       volume = {472},
       number = {4},
        pages = {4900-4909},
          doi = {10.1093/mnras/stx2321},
archivePrefix = {arXiv},
       eprint = {1709.06381},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017MNRAS.472.4900C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015MNRAS.452..123C,
       author = {{Constantino}, Thomas and {Campbell}, Simon W. and
         {Christensen-Dalsgaard}, J{\o}rgen and {Lattanzio}, John C. and
         {Stello}, Dennis},
        title = "{The treatment of mixing in core helium burning models - I. Implications for asteroseismology}",
      journal = {\mnras},
     keywords = {asteroseismology, stars: evolution, stars: horizontal branch, stars: interiors, Astrophysics - Solar and Stellar Astrophysics},
         year = "2015",
        month = "Sep",
       volume = {452},
       number = {1},
        pages = {123-145},
          doi = {10.1093/mnras/stv1264},
archivePrefix = {arXiv},
       eprint = {1506.01209},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.452..123C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2017A&A...605A...3C,
       author = {{Corsaro}, E. and {Mathur}, S. and {Garc{\'\i}a}, R.~A. and {Gaulme}, P. and {Pinsonneault}, M. and {Stassun}, K. and {Stello}, D. and {Tayar}, J. and {Trampedach}, R. and {Jiang}, C. and {Nitschelm}, C. and {Salabert}, D.},
        title = "{Metallicity effect on stellar granulation detected from oscillating red giants in open clusters}",
      journal = {\aap},
     keywords = {stars: oscillations, methods: numerical, methods: statistical, stars: late-type, open clusters and associations: general, stars: fundamental parameters, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = sep,
       volume = {605},
          eid = {A3},
        pages = {A3},
          doi = {10.1051/0004-6361/201731094},
archivePrefix = {arXiv},
       eprint = {1707.07474},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017A&A...605A...3C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015A&A...579A..83C,
   author = {{Corsaro}, E. and {De Ridder}, J. and {Garc{\'{\i}}a}, R.~A.
	},
    title = "{Bayesian peak bagging analysis of 19 low-mass low-luminosity red giants observed with Kepler}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1503.08821},
 primaryClass = "astro-ph.SR",
 keywords = {stars: oscillations, stars: evolution, methods: statistical, methods: numerical, methods: data analysis, stars: late-type},
     year = 2015,
    month = jul,
   volume = 579,
      eid = {A83},
    pages = {A83},
      doi = {10.1051/0004-6361/201525895},
   adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...579A..83C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2014A&A...571A..71C,
       author = {{Corsaro}, E. and {De Ridder}, J.},
        title = "{DIAMONDS: A new Bayesian nested sampling tool. Application to peak bagging of solar-like oscillations}",
      journal = {\aap},
     keywords = {methods: data analysis, methods: statistical, stars: individual: KIC 9139163, stars: solar-type, methods: numerical, stars: oscillations, Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2014,
        month = nov,
       volume = {571},
          eid = {A71},
        pages = {A71},
          doi = {10.1051/0004-6361/201424181},
archivePrefix = {arXiv},
       eprint = {1408.2515},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014A&A...571A..71C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015ApJ...805..127C,
   author = {{Cunha}, M.~S. and {Stello}, D. and {Avelino}, P.~P. and {Christensen-Dalsgaard}, J. and
    {Townsend}, R.~H.~D.},
    title = "{Structural Glitches near the Cores of Red Giants Revealed by Oscillations in g-mode Period Spacings from Stellar Models}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1503.09085},
 primaryClass = "astro-ph.SR",
 keywords = {stars: evolution, stars: interiors, stars: oscillations},
     year = 2015,
    month = jun,
   volume = 805,
      eid = {127},
    pages = {127},
      doi = {10.1088/0004-637X/805/2/127},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2015ApJ...805..127C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2019MNRAS.tmp.2220C,
       author = {{Cunha}, M.~S. and {Avelino}, P.~P. and {Christensen-Dalsgaard}, J. and
         {Stello}, D. and {Vrard}, M. and {Jiang}, C. and {Mosser}, B.},
        title = "{Analytical modelling of period spacings across the HR diagram}",
      journal = {\mnras},
     keywords = {stars: evolution, stars: interiors, stars: oscillations, Astrophysics - Solar and Stellar Astrophysics},
         year = "2019",
        month = "Sep",
        pages = {2220},
          doi = {10.1093/mnras/stz2582},
archivePrefix = {arXiv},
       eprint = {1909.04966},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019MNRAS.tmp.2220C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2018A&A...620A..43D,
       author = {{Deheuvels}, S. and {Belkacem}, K.},
        title = "{Seismic characterization of red giants going through the helium-core flash}",
      journal = {\aap},
     keywords = {stars: evolution, stars: oscillations (including pulsations), Astrophysics - Solar and Stellar Astrophysics},
         year = 2018,
        month = dec,
       volume = {620},
          eid = {A43},
        pages = {A43},
          doi = {10.1051/0004-6361/201833409},
archivePrefix = {arXiv},
       eprint = {1808.09458},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018A&A...620A..43D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2009A&A...506...57D,
   author = {{Dupret}, {M.-A.} and {Belkacem}, K. and {Samadi}, R. and {Montalban}, J. and
    {Moreira}, O. and {Miglio}, A. and {Godart}, M. and {Ventura}, P. and
    {Ludwig}, {H.-G.} and {Grigahc{\`e}ne}, A. and {Goupil}, {M.-J.} and
    {Noels}, A. and {Caffau}, E.},
    title = "{Theoretical amplitudes and lifetimes of non-radial solar-like oscillations in red giants}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0906.3951},
 keywords = {stars: oscillations, stars: interiors, convection},
     year = 2009,
    month = oct,
   volume = 506,
    pages = {57-67},
      doi = {10.1051/0004-6361/200911713},
   adsurl = {http://adsabs.harvard.edu/abs/2009A\%26A...506...57D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2005ApJ...623..585F,
       author = {{Ferguson}, Jason W. and {Alexander}, David R. and {Allard}, France and
         {Barman}, Travis and {Bodnarik}, Julia G. and {Hauschildt}, Peter H. and
         {Heffner-Wong}, Amanda and {Tamanai}, Akemi},
        title = "{Low-Temperature Opacities}",
      journal = {\apj},
     keywords = {Atomic Data, Equation of State, Methods: Numerical, Molecular Data, Astrophysics},
         year = 2005,
        month = apr,
       volume = {623},
       number = {1},
        pages = {585-596},
          doi = {10.1086/428642},
archivePrefix = {arXiv},
       eprint = {astro-ph/0502045},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005ApJ...623..585F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013PASP..125..306F,
       author = {{Foreman-Mackey}, Daniel and {Hogg}, David W. and {Lang}, Dustin and
         {Goodman}, Jonathan},
        title = "{emcee: The MCMC Hammer}",
      journal = {\pasp},
     keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Physics - Computational Physics, Statistics - Computation},
         year = "2013",
        month = "Mar",
       volume = {125},
       number = {925},
        pages = {306},
          doi = {10.1086/670067},
archivePrefix = {arXiv},
       eprint = {1202.3665},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013PASP..125..306F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2016ARA&A..54...95G,
       author = {{Girardi}, L{\'e}o},
        title = "{Red Clump Stars}",
      journal = {\araa},
         year = "2016",
        month = "Sep",
       volume = {54},
        pages = {95-133},
          doi = {10.1146/annurev-astro-081915-023354},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ARA&A..54...95G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{1990LNP...367..283G,
   author = {{Gough}, D.~O.},
    title = "{Comments on Helioseismic Inference}",
booktitle = {Progress of Seismology of the Sun and Stars},
     year = 1990,
   series = {Lecture Notes in Physics, Berlin Springer Verlag},
   volume = 367,
   editor = {{Osaki}, Y. and {Shibahashi}, H.},
    pages = {283},
      doi = {10.1007/3-540-53091-6},
   adsurl = {http://adsabs.harvard.edu/abs/1990LNP...367..283G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{1993afd..conf..399G,
       author = {{Gough}, D.~O.},
        title = "{Linear adiabatic stellar pulsation.}",
     keywords = {Pulsation Theory: Stars, Stellar Oscillations, Solar Oscillations, Nonradial Pulsations: Stellar Models},
    booktitle = {Astrophysical Fluid Dynamics - Les Houches 1987},
         year = 1993,
        month = jan,
        pages = {399-560},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1993afd..conf..399G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2017A&ARv..25....1H,
       author = {{Hekker}, S. and {Christensen-Dalsgaard}, J.},
        title = "{Giant star seismology}",
      journal = {\aapr},
     keywords = {Asteroseismology, Stars: oscillations (including pulsations), Stars: evolution, Stars: red giants, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = jun,
       volume = {25},
       number = {1},
          eid = {1},
        pages = {1},
          doi = {10.1007/s00159-017-0101-x},
archivePrefix = {arXiv},
       eprint = {1609.07487},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017A&ARv..25....1H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1968ApJ...154..581I,
   author = {{Iben}, Jr., I.},
    title = "{Low-Mass Red Giants}",
  journal = {\apj},
     year = 1968,
    month = nov,
   volume = 154,
    pages = {581},
      doi = {10.1086/149782},
   adsurl = {https://ui.adsabs.harvard.edu/abs/1968ApJ...154..581I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{1981ASSL...88..115L,
       author = {{Lambert}, D.~L.},
        title = "{The chemical composition of red giants - The first dredge-up phase}",
     keywords = {Abundance, Chemical Composition, Nuclear Fusion, Red Giant Stars, Stellar Atmospheres, Beryllium, Boron, Carbon 13, Cepheid Variables, G Stars, K Stars, Lithium, Main Sequence Stars, Stellar Envelopes, Stellar Evolution, Stellar Luminosity, Stellar Mass, Supergiant Stars, Astrophysics},
    booktitle = {Physical Processes in Red Giants},
         year = "1981",
       editor = {{Iben}, I., Jr. and {Renzini}, A.},
       series = {Astrophysics and Space Science Library},
       volume = {88},
        month = "Jan",
        pages = {115-134},
          doi = {10.1007/978-94-009-8492-9_10},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1981ASSL...88..115L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2002A&A...394..883L,
       author = {{L{\'o}pez-Corredoira}, M. and {Cabrera-Lavers}, A. and
         {Garz{\'o}n}, F. and {Hammersley}, P.~L.},
        title = "{Old stellar Galactic disc in near-plane regions according to 2MASS: Scales, cut-off, flare and warp}",
      journal = {\aap},
     keywords = {Galaxy: general, Galaxy: stellar content, Galaxy: structure, infrared: stars, Astrophysics},
         year = "2002",
        month = "Nov",
       volume = {394},
        pages = {883-899},
          doi = {10.1051/0004-6361:20021175},
archivePrefix = {arXiv},
       eprint = {astro-ph/0208236},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002A&A...394..883L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1975A&A....40..303M,
       author = {{Maeder}, A.},
        title = "{Stellar evolution III: the overshooting from convective cores.}",
      journal = {\aap},
     keywords = {Convective Flow, Mixing Length Flow Theory, Stellar Evolution, Stellar Structure, Astronomical Models, Equations Of Motion, Iterative Solution, Numerical Analysis, Stellar Mass, Astrophysics},
         year = 1975,
        month = may,
       volume = {40},
       number = {3},
        pages = {303-310},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1975A&A....40..303M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2008MNRAS.386.1487M,
       author = {{Miglio}, Andrea and {Montalb{\'a}n}, Josefina and {Noels}, Arlette and
         {Eggenberger}, Patrick},
        title = "{Probing the properties of convective cores through g modes: high-order g modes in SPB and {\ensuremath{\gamma}} Doradus stars}",
      journal = {\mnras},
     keywords = {stars: evolution, stars: interiors, stars: oscillations, stars: variables: other, Astrophysics},
         year = "2008",
        month = "May",
       volume = {386},
       number = {3},
        pages = {1487-1502},
          doi = {10.1111/j.1365-2966.2008.13112.x},
archivePrefix = {arXiv},
       eprint = {0802.2057},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008MNRAS.386.1487M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013ApJ...766..118M,
       author = {{Montalb{\'a}n}, J. and {Miglio}, A. and {Noels}, A. and {Dupret}, M. -A. and {Scuflaire}, R. and {Ventura}, P.},
        title = "{Testing Convective-core Overshooting Using Period Spacings of Dipole Modes in Red Giants}",
      journal = {\apj},
     keywords = {asteroseismology, convection, stars: evolution, stars: late-type, stars: low-mass, Astrophysics - Solar and Stellar Astrophysics},
         year = 2013,
        month = apr,
       volume = {766},
       number = {2},
          eid = {118},
        pages = {118},
          doi = {10.1088/0004-637X/766/2/118},
archivePrefix = {arXiv},
       eprint = {1302.3173},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...766..118M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2009A&A...508..877M,
   author = {{Mosser}, B. and {Appourchaux}, T.},
    title = "{On detecting the large separation in the autocorrelation of stellar oscillation times series}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0909.0782},
 keywords = {stars: oscillations, stars: interiors, methods: data analysis, methods: analytical},
     year = 2009,
    month = dec,
   volume = 508,
    pages = {877-887},
      doi = {10.1051/0004-6361/200912944},
   adsurl = {http://adsabs.harvard.edu/abs/2009A\%26A...508..877M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011A&A...525L...9M,
   author = {{Mosser}, B. and {Belkacem}, K. and {Goupil}, {M.~J.} and {Michel}, E. and
    {Elsworth}, Y. and {Barban}, C. and {Kallinger}, T. and {Hekker}, S. and
    {De Ridder}, J. and {Samadi}, R. and {Baudin}, F. and {Pinheiro}, F.~J.~G. and
    {Auvergne}, M. and {Baglin}, A. and {Catala}, C.},
    title = "{The universal red-giant oscillation pattern. An automated determination with CoRoT data}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1011.1928},
 primaryClass = "astro-ph.SR",
 keywords = {stars: oscillations, stars: interiors, methods: data analysis, methods: analytical},
     year = 2011,
    month = jan,
   volume = 525,
    pages = {L9},
      doi = {10.1051/0004-6361/201015440},
   adsurl = {http://adsabs.harvard.edu/abs/2011A\%26A...525L...9M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012A&A...540A.143M,
   author = {{Mosser}, B. and {Goupil}, M.~J. and {Belkacem}, K. and {Michel}, E. and
    {Stello}, D. and {Marques}, J.~P. and {Elsworth}, Y. and {Barban}, C. and
    {Beck}, P.~G. and {Bedding}, T.~R. and {De Ridder}, J. and {Garc{\'{\i}}a}, R.~A. and
    {Hekker}, S. and {Kallinger}, T. and {Samadi}, R. and {Stumpe}, M.~C. and
    {Barclay}, T. and {Burke}, C.~J.},
    title = "{Probing the core structure and evolution of red giants using gravity-dominated mixed modes observed with Kepler}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1203.0689},
 primaryClass = "astro-ph.SR",
 keywords = {stars: oscillations, stars: interiors, stars: evolution, stars: late-type, methods: data analysis, asteroseismology},
     year = 2012,
    month = apr,
   volume = 540,
      eid = {A143},
    pages = {A143},
      doi = {10.1051/0004-6361/201118519},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2012A\%26A...540A.143M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2015A&A...584A..50M,
   author = {{Mosser}, B. and {Vrard}, M. and {Belkacem}, K. and {Deheuvels}, S. and 
	{Goupil}, M.~J.},
    title = "{Period spacings in red giants. I. Disentangling rotation and revealing core structure discontinuities}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1509.06193},
 primaryClass = "astro-ph.SR",
 keywords = {stars: oscillations, stars: interiors, stars: evolution},
     year = 2015,
    month = dec,
   volume = 584,
      eid = {A50},
    pages = {A50},
      doi = {10.1051/0004-6361/201527075},
   adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...584A..50M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2014ApJ...796...38N,
       author = {{Nidever}, David L. and {Bovy}, Jo and {Bird}, Jonathan C. and
         {Andrews}, Brett H. and {Hayden}, Michael and {Holtzman}, Jon and
         {Majewski}, Steven R. and {Smith}, Verne and {Robin}, Annie C. and
         {Garc{\'\i}a P{\'e}rez}, Ana E. and {Cunha}, Katia and
         {Allende Prieto}, Carlos and {Zasowski}, Gail and
         {Schiavon}, Ricardo P. and {Johnson}, Jennifer A. and
         {Weinberg}, David H. and {Feuillet}, Diane and {Schneider}, Donald P. and
         {Shetrone}, Matthew and {Sobeck}, Jennifer and
         {Garc{\'\i}a-Hern{\'a}ndez}, D.~A. and {Zamora}, O. and
         {Rix}, Hans-Walter and {Beers}, Timothy C. and {Wilson}, John C. and
         {O'Connell}, Robert W. and {Minchev}, Ivan and {Chiappini}, Cristina and
         {Anders}, Friedrich and {Bizyaev}, Dmitry and {Brewington}, Howard and
         {Ebelke}, Garrett and {Frinchaboy}, Peter M. and {Ge}, Jian and
         {Kinemuchi}, Karen and {Malanushenko}, Elena and
         {Malanushenko}, Viktor and {Marchante}, Moses and
         {M{\'e}sz{\'a}ros}, Szabolcs and {Oravetz}, Daniel and {Pan}, Kaike and
         {Simmons}, Audrey and {Skrutskie}, Michael F.},
        title = "{Tracing Chemical Evolution over the Extent of the Milky Way's Disk with APOGEE Red Clump Stars}",
      journal = {\apj},
     keywords = {Galaxy: abundances, Galaxy: disk, Galaxy: evolution, Galaxy: stellar content, Galaxy: structure, surveys, Astrophysics - Astrophysics of Galaxies},
         year = "2014",
        month = "Nov",
       volume = {796},
       number = {1},
          eid = {38},
        pages = {38},
          doi = {10.1088/0004-637X/796/1/38},
archivePrefix = {arXiv},
       eprint = {1409.3566},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...796...38N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1998ApJ...494L.219P,
       author = {{Paczy{\'n}ski}, Bohdan and {Stanek}, Krzysztof Z.},
        title = "{Galactocentric Distance with the Optical Gravitational Lensing Experiment and HIPPARCOS Red Clump Stars}",
      journal = {\apjl},
     keywords = {GALAXY: CENTER, GALAXY: FUNDAMENTAL PARAMETERS, GALAXY: SOLAR NEIGHBORHOOD, GALAXY: STELLAR CONTENT, STARS: HORIZONTAL-BRANCH, Galaxy: Center, Galaxy: Fundamental Parameters, Galaxy: Stellar Content, Galaxy: Solar Neighborhood, Stars: Horizontal-Branch, Astrophysics},
         year = "1998",
        month = "Feb",
       volume = {494},
       number = {2},
        pages = {L219-L222},
          doi = {10.1086/311181},
archivePrefix = {arXiv},
       eprint = {astro-ph/9708080},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1998ApJ...494L.219P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011ApJS..192....3P,
       author = {{Paxton}, Bill and {Bildsten}, Lars and {Dotter}, Aaron and
         {Herwig}, Falk and {Lesaffre}, Pierre and {Timmes}, Frank},
        title = "{Modules for Experiments in Stellar Astrophysics (MESA)}",
      journal = {\apjs},
     keywords = {methods: numerical, stars: evolution, stars: general, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Instrumentation and Methods for Astrophysics},
         year = 2011,
        month = jan,
       volume = {192},
       number = {1},
          eid = {3},
        pages = {3},
          doi = {10.1088/0067-0049/192/1/3},
archivePrefix = {arXiv},
       eprint = {1009.1622},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJS..192....3P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2018ApJS..239...32P,
       author = {{Pinsonneault}, Marc H. and {Elsworth}, Yvonne P. and {Tayar}, Jamie and {Serenelli}, Aldo and {Stello}, Dennis and {Zinn}, Joel and {Mathur}, Savita and {Garc{\'\i}a}, Rafael A. and {Johnson}, Jennifer A. and {Hekker}, Saskia and {Huber}, Daniel and {Kallinger}, Thomas and {M{\'e}sz{\'a}ros}, Szabolcs and {Mosser}, Benoit and {Stassun}, Keivan and {Girardi}, L{\'e}o and {Rodrigues}, Tha{\'\i}se S. and {Silva Aguirre}, Victor and {An}, Deokkeun and {Basu}, Sarbani and {Chaplin}, William J. and {Corsaro}, Enrico and {Cunha}, Katia and {Garc{\'\i}a-Hern{\'a}ndez}, D.~A. and {Holtzman}, Jon and {J{\"o}nsson}, Henrik and {Shetrone}, Matthew and {Smith}, Verne V. and {Sobeck}, Jennifer S. and {Stringfellow}, Guy S. and {Zamora}, Olga and {Beers}, Timothy C. and {Fern{\'a}ndez-Trincado}, J.~G. and {Frinchaboy}, Peter M. and {Hearty}, Fred R. and {Nitschelm}, Christian},
        title = "{The Second APOKASC Catalog: The Empirical Approach}",
      journal = {\apjs},
     keywords = {stars: abundances, stars: fundamental parameters, stars: oscillations: including pulsations, Astrophysics - Solar and Stellar Astrophysics},
         year = 2018,
        month = dec,
       volume = {239},
       number = {2},
          eid = {32},
        pages = {32},
          doi = {10.3847/1538-4365/aaebfd},
archivePrefix = {arXiv},
       eprint = {1804.09983},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJS..239...32P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1962ApJ...136..158S,
   author = {{Schwarzschild}, M. and {H{\"a}rm}, R.},
    title = "{Red Giants of Population II. II.}",
  journal = {\apj},
     year = 1962,
    month = jul,
   volume = 136,
    pages = {158},
      doi = {10.1086/147361},
   adsurl = {https://ui.adsabs.harvard.edu/abs/1962ApJ...136..158S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2002ApJ...576.1064R,
       author = {{Rogers}, F.~J. and {Nayfonov}, A.},
        title = "{Updated and Expanded OPAL Equation-of-State Tables: Implications for Helioseismology}",
      journal = {\apj},
     keywords = {Atomic Processes, Equation of State, Sun: Oscillations},
         year = 2002,
        month = sep,
       volume = {576},
       number = {2},
        pages = {1064-1074},
          doi = {10.1086/341894},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002ApJ...576.1064R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1978ApJS...36..405S,
   author = {{Sweigart}, A.~V. and {Gross}, P.~G.},
    title = "{Evolutionary sequences for red giant stars}",
  journal = {\apjs},
 keywords = {Red Giant Stars, Stellar Evolution, Stellar Structure, Neutrinos, Stellar Luminosity, Stellar Mass, Stellar Models, Stellar Temperature, Tables (Data)},
     year = 1978,
    month = mar,
   volume = 36,
    pages = {405-437},
      doi = {10.1086/190506},
   adsurl = {https://ui.adsabs.harvard.edu/abs/1978ApJS...36..405S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1980ApJS...43..469T,
   author = {{Tassoul}, M.},
    title = "{Asymptotic approximations for stellar nonradial pulsations}",
  journal = {\apjs},
 keywords = {ASYMPTOTIC METHODS, STELLAR MODELS, STELLAR OSCILLATIONS, MATHEMATICAL MODELS, VIBRATION MODE},
     year = 1980,
    month = aug,
   volume = 43,
    pages = {469-490},
      doi = {10.1086/190678},
   adsurl = {http://adsabs.harvard.edu/abs/1980ApJS...43..469T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1986ApJ...306L..37U,
   author = {{Ulrich}, R.~K.},
    title = "{Determination of stellar ages from asteroseismology}",
  journal = {\apjl},
 keywords = {Cepheid Variables, Chronology, Stellar Evolution, Stellar Oscillations, Plasma Diagnostics, Plasma Frequencies, Seismology, Stellar Models},
     year = 1986,
    month = jul,
   volume = 306,
    pages = {L37-L40},
      doi = {10.1086/184700},
   adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...306L..37U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{1989nos..book.....U,
   author = {{Unno}, W. and {Osaki}, Y. and {Ando}, H. and {Saio}, H. and
    {Shibahashi}, H.},
    title = "{Nonradial oscillations of stars}",
booktitle = {Nonradial oscillations of stars, Tokyo: University of Tokyo Press, 1989, 2nd ed.},
     year = 1989,
   editor = "{Unno, W., Osaki, Y., Ando, H., Saio, H., \& Shibahashi, H.}",
   adsurl = {http://adsabs.harvard.edu/abs/1989nos..book.....U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2016A&A...588A..87V,
   author = {{Vrard}, M. and {Mosser}, B. and {Samadi}, R.},
    title = "{Period spacings in red giants. II. Automated measurement}",
  journal = {\aap},
archivePreGoldreichGoix = "arXiv",
   eprint = {1602.04940},
 primaryClass = "astro-ph.SR",
 keywords = {asteroseismology, methods: data analysis, stars: evolution, stars: oscillations, stars: solar-type},
     year = 2016,
    month = apr,
   volume = 588,
      eid = {A87},
    pages = {A87},
      doi = {10.1051/0004-6361/201527259},
   adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...588A..87V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2019arXiv191105175V,
       author = {{Vrard}, Mathieu and {Cunha}, Margarida S.},
        title = "{Influence of structural discontinuities present in the core of red-giant stars on the observed mixed-mode pattern and characterization of their properties}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Solar and Stellar Astrophysics},
         year = "2019",
        month = "Nov",
          eid = {arXiv:1911.05175},
        pages = {arXiv:1911.05175},
archivePrefix = {arXiv},
       eprint = {1911.05175},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019arXiv191105175V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{2018phos.confE..51V,
       author = {{Vrard}, Mathieu and {Cunha}, Margarida S.},
        title = "{Influence of structural discontinuities present in the core of red-giant stars on the observed mixed-mode pattern and characterization of their properties}",
     keywords = {stars: oscillation, Zenodo community phost},
    booktitle = {PHysics of Oscillating STars. Proceedings from the PHOST (PHysics of Oscillating STars) symposium hosted by the Oceanographic Observatory in Banyuls-sur-mer (France) from 2-7 September 2018. This conference honours the life work of Professor Hiromoto Shibahashi},
         year = 2018,
        month = sep,
          eid = {51},
        pages = {51},
          doi = {10.5281/zenodo.2528750},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018phos.confE..51V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1996ApJ...464..233W,
       author = {{Wozniak}, P.~R. and {Stanek}, K.~Z.},
        title = "{Variations of the Selective Extinction across the Galactic Bulge: Implications for the Galactic Bar}",
      journal = {\apj},
     keywords = {ISM: DUST, EXTINCTION, GALAXY: STRUCTURE, Astrophysics},
         year = "1996",
        month = "Jun",
       volume = {464},
        pages = {233},
          doi = {10.1086/177315},
archivePrefix = {arXiv},
       eprint = {astro-ph/9509040},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1996ApJ...464..233W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


==> naturemag.bst.txt <==
%%
%% This is file `naturemag.bst',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% merlin.mbs  (with options: `head,seq-no,nm-rev,ed-rev,jnrlst,nmlm,x5,m1,yr-par,xmth,vol-bf,vnum-x,volp-com,num-xser,jnm-x,bkpg-x,pub-date,edparxc,ppx,ed,abr,xedn,jabr,amper,and-xcom,etal-it,eprint,url,url-blk,bibinfo,nfss,{}')
%% physjour.mbs  (with options: `seq-no,nm-rev,ed-rev,jnrlst,nmlm,x5,m1,yr-par,xmth,vol-bf,vnum-x,volp-com,num-xser,jnm-x,bkpg-x,pub-date,edparxc,ppx,ed,abr,xedn,jabr,amper,and-xcom,etal-it,eprint,url,url-blk,bibinfo,nfss,{}')
%% geojour.mbs  (with options: `seq-no,nm-rev,ed-rev,jnrlst,nmlm,x5,m1,yr-par,xmth,vol-bf,vnum-x,volp-com,num-xser,jnm-x,bkpg-x,pub-date,edparxc,ppx,ed,abr,xedn,jabr,amper,and-xcom,etal-it,eprint,url,url-blk,bibinfo,nfss,{}')
%% photjour.mbs  (with options: `seq-no,nm-rev,ed-rev,jnrlst,nmlm,x5,m1,yr-par,xmth,vol-bf,vnum-x,volp-com,num-xser,jnm-x,bkpg-x,pub-date,edparxc,ppx,ed,abr,xedn,jabr,amper,and-xcom,etal-it,eprint,url,url-blk,bibinfo,nfss,{}')
%% merlin.mbs  (with options: `tail,seq-no,nm-rev,ed-rev,jnrlst,nmlm,x5,m1,yr-par,xmth,vol-bf,vnum-x,volp-com,num-xser,jnm-x,bkpg-x,pub-date,edparxc,ppx,ed,abr,xedn,jabr,amper,and-xcom,etal-it,eprint,url,url-blk,bibinfo,nfss,{}')
%% ----------------------------------------
%% *** Style for the journal Nature (created by Peter Czoschke) ***
%% 
%% Copyright 1994-2002 Patrick W Daly
 % ===============================================================
 % IMPORTANT NOTICE:
 % This bibliographic style (bst) file has been generated from one or
 % more master bibliographic style (mbs) files, listed above.
 %
 % This generated file can be redistributed and/or modified under the terms
 % of the LaTeX Project Public License Distributed from CTAN
 % archives in directory macros/latex/base/lppl.txt; either
 % version 1 of the License, or any later version.
 % ===============================================================
 % Name and version information of the main mbs file:
 % \ProvidesFile{merlin.mbs}[2002/10/21 4.05 (PWD, AO, DPC)]
 %   For use with BibTeX version 0.99a or later
 %-------------------------------------------------------------------
 % This bibliography style file is intended for texts in ENGLISH
 % This is a numerical citation style, and as such is standard LaTeX.
 % It requires no extra package to interface to the main text.
 % The form of the \bibitem entries is
 %   \bibitem{key}...
 % Usage of \cite is as follows:
 %   \cite{key} ==>>          [#]
 %   \cite[chap. 2]{key} ==>> [#, chap. 2]
 % where # is a number determined by the ordering in the reference list.
 % The order in the reference list is that by which the works were originally
 %   cited in the text, or that in the database.
 %---------------------------------------------------------------------

ENTRY
  { address
    archive
    author
    booktitle
    chapter
    edition
    editor
    eprint
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    url
    volume
    year
  }
  {}
  { label }
INTEGERS { output.state before.all mid.sentence after.sentence after.block }
FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}
STRINGS { s t}
FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
        { add.period$ write$
          newline$
          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { add.period$ " " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}
FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}
FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}
FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}
FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}
FUNCTION {add.blank}
{  " " * before.all 'output.state :=
}

FUNCTION {date.block}
{
  new.block
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}
FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}
FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}
FUNCTION {new.block.checka}
{ empty$
    'skip$
    'new.block
  if$
}
FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}
FUNCTION {new.sentence.checka}
{ empty$
    'skip$
    'new.sentence
  if$
}
FUNCTION {new.sentence.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.sentence
  if$
}
FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}
FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}
FUNCTION {bolden}
{ duplicate$ empty$
    { pop$ "" }
    { "\textbf{" swap$ * "}" * }
  if$
}
FUNCTION {tie.or.space.prefix}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$
}

FUNCTION {capitalize}
{ "u" change.case$ "t" change.case$ }

FUNCTION {space.word}
{ " " swap$ * " " * }
 % Here are the language-specific definitions for explicit words.
 % Each function has a name bbl.xxx where xxx is the English word.
 % The language selected here is ENGLISH
FUNCTION {bbl.and}
{ "and"}

FUNCTION {bbl.etal}
{ "et~al." }

FUNCTION {bbl.editors}
{ "eds." }

FUNCTION {bbl.editor}
{ "ed." }

FUNCTION {bbl.edby}
{ "edited by" }

FUNCTION {bbl.edition}
{ "edn." }

FUNCTION {bbl.volume}
{ "vol." }

FUNCTION {bbl.of}
{ "of" }

FUNCTION {bbl.number}
{ "no." }

FUNCTION {bbl.nr}
{ "no." }

FUNCTION {bbl.in}
{ "in" }

FUNCTION {bbl.pages}
{ "" }

FUNCTION {bbl.page}
{ "" }

FUNCTION {bbl.chapter}
{ "chap." }

FUNCTION {bbl.techrep}
{ "Tech. Rep." }

FUNCTION {bbl.mthesis}
{ "Master's thesis" }

FUNCTION {bbl.phdthesis}
{ "Ph.D. thesis" }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"Jun."}

MACRO {jul} {"Jul."}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sep."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

 %-------------------------------------------------------------------
 % Begin module:
 % \ProvidesFile{physjour.mbs}[2002/01/14 2.2 (PWD)]
MACRO {aa}{"Astron. \& Astrophys."}
MACRO {aasup}{"Astron. \& Astrophys. Suppl. Ser."}
MACRO {aj} {"Astron. J."}
MACRO {aph} {"Acta Phys."}
MACRO {advp} {"Adv. Phys."}
MACRO {ajp} {"Amer. J. Phys."}
MACRO {ajm} {"Amer. J. Math."}
MACRO {amsci} {"Amer. Sci."}
MACRO {anofd} {"Ann. Fluid Dyn."}
MACRO {am} {"Ann. Math."}
MACRO {ap} {"Ann. Phys. (NY)"}
MACRO {adp} {"Ann. Phys. (Leipzig)"}
MACRO {ao} {"Appl. Opt."}
MACRO {apl} {"Appl. Phys. Lett."}
MACRO {app} {"Astroparticle Phys."}
MACRO {apj} {"Astrophys. J."}
MACRO {apjsup} {"Astrophys. J. Suppl."}
MACRO {apss} {"Astrophys. Space Sci."}
MACRO {araa} {"Ann. Rev. Astron. Astrophys."}
MACRO {baas} {"Bull. Amer. Astron. Soc."}
MACRO {baps} {"Bull. Amer. Phys. Soc."}
MACRO {cmp} {"Comm. Math. Phys."}
MACRO {cpam} {"Commun. Pure Appl. Math."}
MACRO {cppcf} {"Comm. Plasma Phys. \& Controlled Fusion"}
MACRO {cpc} {"Comp. Phys. Comm."}
MACRO {cqg} {"Class. Quant. Grav."}
MACRO {cra} {"C. R. Acad. Sci. A"}
MACRO {fed} {"Fusion Eng. \& Design"}
MACRO {ft} {"Fusion Tech."}
MACRO {grg} {"Gen. Relativ. Gravit."}
MACRO {ieeens} {"IEEE Trans. Nucl. Sci."}
MACRO {ieeeps} {"IEEE Trans. Plasma Sci."}
MACRO {ijimw} {"Interntl. J. Infrared \& Millimeter Waves"}
MACRO {ip} {"Infrared Phys."}
MACRO {irp} {"Infrared Phys."}
MACRO {jap} {"J. Appl. Phys."}
MACRO {jasa} {"J. Acoust. Soc. America"}
MACRO {jcp} {"J. Comp. Phys."}
MACRO {jetp} {"Sov. Phys.--JETP"}
MACRO {jfe} {"J. Fusion Energy"}
MACRO {jfm} {"J. Fluid Mech."}
MACRO {jmp} {"J. Math. Phys."}
MACRO {jne} {"J. Nucl. Energy"}
MACRO {jnec} {"J. Nucl. Energy, C: Plasma Phys., Accelerators, Thermonucl. Res."}
MACRO {jnm} {"J. Nucl. Mat."}
MACRO {jpc} {"J. Phys. Chem."}
MACRO {jpp} {"J. Plasma Phys."}
MACRO {jpsj} {"J. Phys. Soc. Japan"}
MACRO {jsi} {"J. Sci. Instrum."}
MACRO {jvst} {"J. Vac. Sci. \& Tech."}
MACRO {nat} {"Nature"}
MACRO {nature} {"Nature"}
MACRO {nedf} {"Nucl. Eng. \& Design/Fusion"}
MACRO {nf} {"Nucl. Fusion"}
MACRO {nim} {"Nucl. Inst. \& Meth."}
MACRO {nimpr} {"Nucl. Inst. \& Meth. in Phys. Res."}
MACRO {np} {"Nucl. Phys."}
MACRO {npb} {"Nucl. Phys. B"}
MACRO {nt/f} {"Nucl. Tech./Fusion"}
MACRO {npbpc} {"Nucl. Phys. B (Proc. Suppl.)"}
MACRO {inc} {"Nuovo Cimento"}
MACRO {nc} {"Nuovo Cimento"}
MACRO {pf} {"Phys. Fluids"}
MACRO {pfa} {"Phys. Fluids A: Fluid Dyn."}
MACRO {pfb} {"Phys. Fluids B: Plasma Phys."}
MACRO {pl} {"Phys. Lett."}
MACRO {pla} {"Phys. Lett. A"}
MACRO {plb} {"Phys. Lett. B"}
MACRO {prep} {"Phys. Rep."}
MACRO {pnas} {"Proc. Nat. Acad. Sci. USA"}
MACRO {pp} {"Phys. Plasmas"}
MACRO {ppcf} {"Plasma Phys. \& Controlled Fusion"}
MACRO {phitrsl} {"Philos. Trans. Roy. Soc. London"}
MACRO {prl} {"Phys. Rev. Lett."}
MACRO {pr} {"Phys. Rev."}
MACRO {physrev} {"Phys. Rev."}
MACRO {pra} {"Phys. Rev. A"}
MACRO {prb} {"Phys. Rev. B"}
MACRO {prc} {"Phys. Rev. C"}
MACRO {prd} {"Phys. Rev. D"}
MACRO {pre} {"Phys. Rev. E"}
MACRO {ps} {"Phys. Scripta"}
MACRO {procrsl} {"Proc. Roy. Soc. London"}
MACRO {rmp} {"Rev. Mod. Phys."}
MACRO {rsi} {"Rev. Sci. Inst."}
MACRO {science} {"Science"}
MACRO {sciam} {"Sci. Am."}
MACRO {sam} {"Stud. Appl. Math."}
MACRO {sjpp} {"Sov. J. Plasma Phys."}
MACRO {spd} {"Sov. Phys.--Doklady"}
MACRO {sptp} {"Sov. Phys.--Tech. Phys."}
MACRO {spu} {"Sov. Phys.--Uspeki"}
MACRO {st} {"Sky and Telesc."}
 % End module: physjour.mbs
 %-------------------------------------------------------------------
 % Begin module:
 % \ProvidesFile{geojour.mbs}[2002/07/10 2.0h (PWD)]
MACRO {aisr} {"Adv. Space Res."}
MACRO {ag} {"Ann. Geophys."}
MACRO {anigeo} {"Ann. Geofis."}
MACRO {angl} {"Ann. Glaciol."}
MACRO {andmet} {"Ann. d. Meteor."}
MACRO {andgeo} {"Ann. d. Geophys."}
MACRO {andphy} {"Ann. Phys.-Paris"}
MACRO {afmgb} {"Arch. Meteor. Geophys. Bioklimatol."}
MACRO {atph} {"Atm\'osphera"}
MACRO {aao} {"Atmos. Ocean"}
MACRO {ass}{"Astrophys. Space Sci."}
MACRO {atenv} {"Atmos. Environ."}
MACRO {aujag} {"Aust. J. Agr. Res."}
MACRO {aumet} {"Aust. Meteorol. Mag."}
MACRO {blmet} {"Bound.-Lay. Meteorol."}
MACRO {bams} {"Bull. Amer. Meteorol. Soc."}
MACRO {cch} {"Clim. Change"}
MACRO {cdyn} {"Clim. Dynam."}
MACRO {cbul} {"Climatol. Bull."}
MACRO {cap} {"Contrib. Atmos. Phys."}
MACRO {dsr} {"Deep-Sea Res."}
MACRO {dhz} {"Dtsch. Hydrogr. Z."}
MACRO {dao} {"Dynam. Atmos. Oceans"}
MACRO {eco} {"Ecology"}
MACRO {empl}{"Earth, Moon and Planets"}
MACRO {envres} {"Environ. Res."}
MACRO {envst} {"Environ. Sci. Technol."}
MACRO {ecms} {"Estuarine Coastal Mar. Sci."}
MACRO {expa}{"Exper. Astron."}
MACRO {geoint} {"Geofis. Int."}
MACRO {geopub} {"Geofys. Publ."}
MACRO {geogeo} {"Geol. Geofiz."}
MACRO {gafd} {"Geophys. Astrophys. Fluid Dyn."}
MACRO {gfd} {"Geophys. Fluid Dyn."}
MACRO {geomag} {"Geophys. Mag."}
MACRO {georl} {"Geophys. Res. Lett."}
MACRO {grl} {"Geophys. Res. Lett."}
MACRO {ga} {"Geophysica"}
MACRO {gs} {"Geophysics"}
MACRO {ieeetap} {"IEEE Trans. Antenn. Propag."}
MACRO {ijawp} {"Int. J. Air Water Pollut."}
MACRO {ijc} {"Int. J. Climatol."}
MACRO {ijrs} {"Int. J. Remote Sens."}
MACRO {jam} {"J. Appl. Meteorol."}
MACRO {jaot} {"J. Atmos. Ocean. Technol."}
MACRO {jatp} {"J. Atmos. Terr. Phys."}
MACRO {jastp} {"J. Atmos. Solar-Terr. Phys."}
MACRO {jce} {"J. Climate"}
MACRO {jcam} {"J. Climate Appl. Meteor."}
MACRO {jcm} {"J. Climate Meteor."}
MACRO {jcy} {"J. Climatol."}
MACRO {jgr} {"J. Geophys. Res."}
MACRO {jga} {"J. Glaciol."}
MACRO {jh} {"J. Hydrol."}
MACRO {jmr} {"J. Mar. Res."}
MACRO {jmrj} {"J. Meteor. Res. Japan"}
MACRO {jm} {"J. Meteor."}
MACRO {jpo} {"J. Phys. Oceanogr."}
MACRO {jra} {"J. Rech. Atmos."}
MACRO {jaes} {"J. Aeronaut. Sci."}
MACRO {japca} {"J. Air Pollut. Control Assoc."}
MACRO {jas} {"J. Atmos. Sci."}
MACRO {jmts} {"J. Mar. Technol. Soc."}
MACRO {jmsj} {"J. Meteorol. Soc. Japan"}
MACRO {josj} {"J. Oceanogr. Soc. Japan"}
MACRO {jwm} {"J. Wea. Mod."}
MACRO {lao} {"Limnol. Oceanogr."}
MACRO {mwl} {"Mar. Wea. Log"}
MACRO {mau} {"Mausam"}
MACRO {meteor} {"``Meteor'' Forschungsergeb."}
MACRO {map} {"Meteorol. Atmos. Phys."}
MACRO {metmag} {"Meteor. Mag."}
MACRO {metmon} {"Meteor. Monogr."}
MACRO {metrun} {"Meteor. Rundsch."}
MACRO {metzeit} {"Meteor. Z."}
MACRO {metgid} {"Meteor. Gidrol."}
MACRO {mwr} {"Mon. Weather Rev."}
MACRO {nwd} {"Natl. Weather Dig."}
MACRO {nzjmfr} {"New Zeal. J. Mar. Freshwater Res."}
MACRO {npg} {"Nonlin. Proc. Geophys."}
MACRO {om} {"Oceanogr. Meteorol."}
MACRO {ocac} {"Oceanol. Acta"}
MACRO {oceanus} {"Oceanus"}
MACRO {paleoc} {"Paleoceanography"}
MACRO {pce} {"Phys. Chem. Earth"}
MACRO {pmg} {"Pap. Meteor. Geophys."}
MACRO {ppom} {"Pap. Phys. Oceanogr. Meteor."}
MACRO {physzeit} {"Phys. Z."}
MACRO {pps} {"Planet. Space Sci."}
MACRO {pss} {"Planet. Space Sci."}
MACRO {pag} {"Pure Appl. Geophys."}
MACRO {qjrms} {"Quart. J. Roy. Meteorol. Soc."}
MACRO {quatres} {"Quat. Res."}
MACRO {rsci} {"Radio Sci."}
MACRO {rse} {"Remote Sens. Environ."}
MACRO {rgeo} {"Rev. Geophys."}
MACRO {rgsp} {"Rev. Geophys. Space Phys."}
MACRO {rdgeo} {"Rev. Geofis."}
MACRO {revmeta} {"Rev. Meteorol."}
MACRO {sgp}{"Surveys in Geophys."}
MACRO {sp} {"Solar Phys."}
MACRO {ssr} {"Space Sci. Rev."}
MACRO {tellus} {"Tellus"}
MACRO {tac} {"Theor. Appl. Climatol."}
MACRO {tagu} {"Trans. Am. Geophys. Union (EOS)"}
MACRO {wrr} {"Water Resour. Res."}
MACRO {weather} {"Weather"}
MACRO {wafc} {"Weather Forecast."}
MACRO {ww} {"Weatherwise"}
MACRO {wmob} {"WMO Bull."}
MACRO {zeitmet} {"Z. Meteorol."}
 % End module: geojour.mbs
 %-------------------------------------------------------------------
 % Begin module:
 % \ProvidesFile{photjour.mbs}[1999/02/24 2.0b (PWD)]

MACRO {appopt} {"Appl. Opt."}
MACRO {bell} {"Bell Syst. Tech. J."}
MACRO {ell} {"Electron. Lett."}
MACRO {jasp} {"J. Appl. Spectr."}
MACRO {jqe} {"IEEE J. Quantum Electron."}
MACRO {jlwt} {"J. Lightwave Technol."}
MACRO {jmo} {"J. Mod. Opt."}
MACRO {josa} {"J. Opt. Soc. America"}
MACRO {josaa} {"J. Opt. Soc. Amer.~A"}
MACRO {josab} {"J. Opt. Soc. Amer.~B"}
MACRO {jdp} {"J. Phys. (Paris)"}
MACRO {oc} {"Opt. Commun."}
MACRO {ol} {"Opt. Lett."}
MACRO {phtl} {"IEEE Photon. Technol. Lett."}
MACRO {pspie} {"Proc. Soc. Photo-Opt. Instrum. Eng."}
MACRO {sse} {"Solid-State Electron."}
MACRO {sjot} {"Sov. J. Opt. Technol."}
MACRO {sjqe} {"Sov. J. Quantum Electron."}
MACRO {sleb} {"Sov. Phys.--Leb. Inst. Rep."}
MACRO {stph} {"Sov. Phys.--Techn. Phys."}
MACRO {stphl} {"Sov. Techn. Phys. Lett."}
MACRO {vr} {"Vision Res."}
MACRO {zph} {"Z. f. Physik"}
MACRO {zphb} {"Z. f. Physik~B"}
MACRO {zphd} {"Z. f. Physik~D"}

MACRO {CLEO} {"CLEO"}
MACRO {ASSL} {"Adv. Sol.-State Lasers"}
MACRO {OSA}  {"OSA"}
 % End module: photjour.mbs
%% Copyright 1994-2002 Patrick W Daly
MACRO {acmcs} {"ACM Comput. Surv."}

MACRO {acta} {"Acta Inf."}

MACRO {cacm} {"Commun. ACM"}

MACRO {ibmjrd} {"IBM J. Res. Dev."}

MACRO {ibmsj} {"IBM Syst.~J."}

MACRO {ieeese} {"IEEE Trans. Software Eng."}

MACRO {ieeetc} {"IEEE Trans. Comput."}

MACRO {ieeetcad}
 {"IEEE Trans. Comput. Aid. Des."}

MACRO {ipl} {"Inf. Process. Lett."}

MACRO {jacm} {"J.~ACM"}

MACRO {jcss} {"J.~Comput. Syst. Sci."}

MACRO {scp} {"Sci. Comput. Program."}

MACRO {sicomp} {"SIAM J. Comput."}

MACRO {tocs} {"ACM Trans. Comput. Syst."}

MACRO {tods} {"ACM Trans. Database Syst."}

MACRO {tog} {"ACM Trans. Graphic."}

MACRO {toms} {"ACM Trans. Math. Software"}

MACRO {toois} {"ACM Trans. Office Inf. Syst."}

MACRO {toplas} {"ACM Trans. Progr. Lang. Syst."}

MACRO {tcs} {"Theor. Comput. Sci."}

FUNCTION {bibinfo.check}
{ swap$
  duplicate$ missing$
    {
      pop$ pop$
      ""
    }
    { duplicate$ empty$
        {
          swap$ pop$
        }
        { swap$
          "\bibinfo{" swap$ * "}{" * swap$ * "}" *
        }
      if$
    }
  if$
}
FUNCTION {bibinfo.warn}
{ swap$
  duplicate$ missing$
    {
      swap$ "missing " swap$ * " in " * cite$ * warning$ pop$
      ""
    }
    { duplicate$ empty$
        {
          swap$ "empty " swap$ * " in " * cite$ * warning$
        }
        { swap$
          "\bibinfo{" swap$ * "}{" * swap$ * "}" *
        }
      if$
    }
  if$
}
FUNCTION {format.eprint}
{ eprint duplicate$ empty$
    'skip$
    { "\eprint"
      archive empty$
        'skip$
        { "[" * archive * "]" * }
      if$
      "{" * swap$ * "}" *
    }
  if$
}
FUNCTION {format.url}
{ url empty$
    { "" }
    { "\urlprefix\url{" url * "}" * }
  if$
}

STRINGS  { bibinfo}
INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 'bibinfo :=
  duplicate$ empty$ 'skip$ {
  's :=
  "" 't :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv~}{ll}{, f.}{, jj}"
      format.name$
      bibinfo bibinfo.check
      't :=
      nameptr #1 >
        {
          nameptr #1
          #1 + =
          numnames #5
          > and
            { "others" 't :=
              #1 'namesleft := }
            'skip$
          if$
          namesleft #1 >
            { ", " * t * }
            {
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " " * bbl.etal emphasize *
                }
                {
                  "\&"
                  space.word * t *
                }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
  } if$
}
FUNCTION {format.names.ed}
{
  format.names
}
FUNCTION {format.authors}
{ author "author" format.names
}
FUNCTION {get.bbl.editor}
{ editor num.names$ #1 > 'bbl.editors 'bbl.editor if$ }

FUNCTION {format.editors}
{ editor "editor" format.names duplicate$ empty$ 'skip$
    {
      " " *
      get.bbl.editor
   "(" swap$ * ")" *
      *
    }
  if$
}
FUNCTION {format.note}
{
 note empty$
    { "" }
    { note #1 #1 substring$
      duplicate$ "{" =
        'skip$
        { output.state mid.sentence =
          { "l" }
          { "u" }
        if$
        change.case$
        }
      if$
      note #2 global.max$ substring$ * "note" bibinfo.check
    }
  if$
}

FUNCTION {format.title}
{ title
  duplicate$ empty$ 'skip$
    { "t" change.case$ }
  if$
  "title" bibinfo.check
}
FUNCTION {output.bibitem}
{ newline$
  "\bibitem{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {n.dashify}
{
  't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
                { "-" *
                  t #2 global.max$ substring$ 't :=
                }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION {word.in}
{ bbl.in capitalize
  " " * }

FUNCTION {format.date}
{
  ""
  duplicate$ empty$
  year  "year"  bibinfo.check duplicate$ empty$
    { swap$ 'skip$
        { "there's a month but no year in " cite$ * warning$ }
      if$
      *
    }
    { swap$ 'skip$
        {
          swap$
          " " * swap$
        }
      if$
      *
    }
  if$
  duplicate$ empty$
    'skip$
    {
      before.all 'output.state :=
    " (" swap$ * ")" *
    }
  if$
}
FUNCTION {format.btitle}
{ title "title" bibinfo.check
  duplicate$ empty$ 'skip$
    {
      emphasize
    }
  if$
}
FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}
FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { bbl.volume volume tie.or.space.prefix
      "volume" bibinfo.check * *
      series "series" bibinfo.check
      duplicate$ empty$ 'pop$
        { swap$ bbl.of space.word * swap$
          emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}
FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        { series field.or.null }
        { series empty$
            { number "number" bibinfo.check }
        { output.state mid.sentence =
            { bbl.number }
            { bbl.number capitalize }
          if$
          number tie.or.space.prefix "number" bibinfo.check * *
          bbl.in space.word *
          series "series" bibinfo.check *
        }
      if$
    }
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition duplicate$ empty$ 'skip$
    {
      output.state mid.sentence =
        { "l" }
        { "t" }
      if$ change.case$
      "edition" bibinfo.check
      " " * bbl.edition *
    }
  if$
}
INTEGERS { multiresult }
FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}
FUNCTION {format.pages}
{ pages duplicate$ empty$ 'skip$
    { duplicate$ multi.page.check
        {
          n.dashify
        }
        {
        }
      if$
      "pages" bibinfo.check
    }
  if$
}
FUNCTION {format.journal.pages}
{ pages duplicate$ empty$ 'pop$
    { swap$ duplicate$ empty$
        { pop$ pop$ format.pages }
        {
          ", " *
          swap$
          n.dashify
          "pages" bibinfo.check
          *
        }
      if$
    }
  if$
}
FUNCTION {format.vol.num.pages}
{ volume field.or.null
  duplicate$ empty$ 'skip$
    {
      "volume" bibinfo.check
    }
  if$
  bolden
  format.journal.pages
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
        { bbl.chapter }
        { type "l" change.case$
          "type" bibinfo.check
        }
      if$
      chapter tie.or.space.prefix
      "chapter" bibinfo.check
      * *
      pages empty$
        'skip$
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.booktitle}
{
  booktitle "booktitle" bibinfo.check
  emphasize
}
FUNCTION {format.in.ed.booktitle}
{ format.booktitle duplicate$ empty$ 'skip$
    {
      editor "editor" format.names.ed duplicate$ empty$ 'pop$
        {
          " " *
          get.bbl.editor
          "(" swap$ * ") " *
          * swap$
          * }
      if$
      word.in swap$ *
    }
  if$
}
FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}
FUNCTION {format.thesis.type}
{ type duplicate$ empty$
    'pop$
    { swap$ pop$
      "t" change.case$ "type" bibinfo.check
    }
  if$
}
FUNCTION {format.tr.number}
{ number "number" bibinfo.check
  type duplicate$ empty$
    { pop$ bbl.techrep }
    'skip$
  if$
  "type" bibinfo.check
  swap$ duplicate$ empty$
    { pop$ "t" change.case$ }
    { tie.or.space.prefix * * }
  if$
}
FUNCTION {format.article.crossref}
{
  key duplicate$ empty$
    { pop$
      journal duplicate$ empty$
        { "need key or journal for " cite$ * " to crossref " * crossref * warning$ }
        { "journal" bibinfo.check emphasize word.in swap$ * }
      if$
    }
    { word.in swap$ * " " *}
  if$
  " \cite{" * crossref * "}" *
}
FUNCTION {format.crossref.editor}
{ editor #1 "{vv~}{ll}" format.name$
  "editor" bibinfo.check
  editor num.names$ duplicate$
  #2 >
    { pop$
      "editor" bibinfo.check
      " " * bbl.etal
      emphasize
      *
    }
    { #2 <
        'skip$
        { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            {
              "editor" bibinfo.check
              " " * bbl.etal
              emphasize
              *
            }
            {
              " \& "
              * editor #2 "{vv~}{ll}" format.name$
              "editor" bibinfo.check
              *
            }
          if$
        }
      if$
    }
  if$
}
FUNCTION {format.book.crossref}
{ volume duplicate$ empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      pop$ word.in
    }
    { bbl.volume
      capitalize
      swap$ tie.or.space.prefix "volume" bibinfo.check * * bbl.of space.word *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
        { series empty$
            { "need editor, key, or series for " cite$ * " to crossref " *
              crossref * warning$
              "" *
            }
            { series emphasize * }
          if$
        }
        { key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}
FUNCTION {format.incoll.inproc.crossref}
{
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
        { format.booktitle duplicate$ empty$
            { "need editor, key, or booktitle for " cite$ * " to crossref " *
              crossref * warning$
            }
            { word.in swap$ * }
          if$
        }
        { word.in key * " " *}
      if$
    }
    { word.in format.crossref.editor * " " *}
  if$
  " \cite{" * crossref * "}" *
}
FUNCTION {format.org.or.pub}
{ 't :=
  ""
  year empty$
    { "empty year in " cite$ * warning$ }
    'skip$
  if$
  address empty$ t empty$ and
  year empty$ and
    'skip$
    {
      add.blank "(" *
      t empty$
        { address "address" bibinfo.check *
        }
        { t *
          address empty$
            'skip$
            { ", " * address "address" bibinfo.check * }
          if$
        }
      if$
      year empty$
        'skip$
        { t empty$ address empty$ and
            'skip$
            { ", " * }
          if$
          year "year" bibinfo.check
          *
        }
      if$
      ")" *
    }
  if$
}
FUNCTION {format.publisher.address}
{ publisher "publisher" bibinfo.warn format.org.or.pub
}

FUNCTION {format.organization.address}
{ organization "organization" bibinfo.check format.org.or.pub
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  new.block
  format.title "title" output.check
  new.block
  crossref missing$
    {
      journal
      "journal" bibinfo.check
      emphasize
      "journal" output.check
      add.blank
      format.vol.num.pages output
      format.date "year" output.check
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}
FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      add.blank
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  new.block
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      new.block
      format.number.series output
      new.sentence
      format.publisher.address output
    }
    {
      new.block
      format.book.crossref output.nonnull
      format.date "year" output.check
    }
  if$
  format.edition output
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}
FUNCTION {booklet}
{ output.bibitem
  format.authors output
  new.block
  format.title "title" output.check
  new.block
  howpublished "howpublished" bibinfo.check output
  address "address" bibinfo.check output
  format.date output
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  new.block
  format.btitle "title" output.check
  crossref missing$
    {
      format.bvolume output
      format.chapter.pages "chapter and pages" output.check
      new.block
      format.number.series output
      new.sentence
      format.publisher.address output
    }
    {
      format.chapter.pages "chapter and pages" output.check
      new.block
      format.book.crossref output.nonnull
      format.date "year" output.check
    }
  if$
  format.edition output
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  new.block
  format.title "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      format.chapter.pages output
      new.sentence
      format.publisher.address output
      format.edition output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}
FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  new.block
  format.title "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      format.pages output
      new.sentence
      publisher empty$
        { format.organization.address output }
        { organization "organization" bibinfo.check output
          format.publisher.address output
        }
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}
FUNCTION {conference} { inproceedings }
FUNCTION {manual}
{ output.bibitem
  author empty$
    { organization "organization" bibinfo.check
      duplicate$ empty$ 'pop$
        { output
          address "address" bibinfo.check output
        }
      if$
    }
    { format.authors output.nonnull }
  if$
  new.block
  format.btitle "title" output.check
  author empty$
    { organization empty$
        {
          address new.block.checka
          address "address" bibinfo.check output
        }
        'skip$
      if$
    }
    {
      organization address new.block.checkb
      organization "organization" bibinfo.check output
      address "address" bibinfo.check output
    }
  if$
  format.edition output
  format.date output
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  new.block
  format.btitle
  "title" output.check
  new.block
  bbl.mthesis format.thesis.type output.nonnull
  school "school" bibinfo.warn output
  address "address" bibinfo.check output
  format.date "year" output.check
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  title howpublished new.block.checkb
  format.title output
  howpublished new.block.checka
  howpublished "howpublished" bibinfo.check output
  format.date output
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
  empty.misc.check
}
FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  new.block
  format.btitle
  "title" output.check
  new.block
  bbl.phdthesis format.thesis.type output.nonnull
  school "school" bibinfo.warn output
  address "address" bibinfo.check output
  format.date "year" output.check
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization "organization" bibinfo.check output
    }
    { format.editors output.nonnull }
  if$
  new.block
  format.btitle "title" output.check
  format.bvolume output
  format.number.series output
  editor empty$
    { publisher empty$
        'skip$
        {
          new.sentence
          format.publisher.address output
        }
      if$
    }
    { publisher empty$
        {
          new.sentence
          format.organization.address output }
        {
          new.sentence
          organization "organization" bibinfo.check output
          format.publisher.address output
        }
      if$
     }
  if$
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  new.block
  format.title
  "title" output.check
  new.block
  format.tr.number output.nonnull
  institution "institution" bibinfo.warn output
  address "address" bibinfo.check output
  format.date "year" output.check
  new.block
  format.url output
  new.block
  format.note output
  format.eprint output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  new.block
  format.title "title" output.check
  format.date output
  new.block
  format.url output
  new.block
  format.note "note" output.check
  format.eprint output
  fin.entry
}

FUNCTION {default.type} { misc }
READ
STRINGS { longest.label }
INTEGERS { number.label longest.label.width }
FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #1 'number.label :=
  #0 'longest.label.width :=
}
FUNCTION {longest.label.pass}
{ number.label int.to.str$ 'label :=
  number.label #1 + 'number.label :=
  label width$ longest.label.width >
    { label 'longest.label :=
      label width$ 'longest.label.width :=
    }
    'skip$
  if$
}
EXECUTE {initialize.longest.label}
ITERATE {longest.label.pass}
FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{"  longest.label  * "}" *
  write$ newline$
  "\expandafter\ifx\csname url\endcsname\relax"
  write$ newline$
  "  \def\url#1{\texttt{#1}}\fi"
  write$ newline$
  "\expandafter\ifx\csname urlprefix\endcsname\relax\def\urlprefix{URL }\fi"
  write$ newline$
  "\providecommand{\bibinfo}[2]{#2}"
  write$ newline$
  "\providecommand{\eprint}[2][]{\url{#2}}"
  write$ newline$
}
EXECUTE {begin.bib}
EXECUTE {init.state.consts}
ITERATE {call.type$}
FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}
EXECUTE {end.bib}
%% End of customized bst file
%%
%% End of file `nature.bst'.

